Covering a Polyomino-Shaped Stain with Non-Overlapping Identical Stickers

You find a stain on the wall and decide to cover it with non-overlapping stickers of a single identical shape (rotation and reflection are allowed). Is it possible to find a sticker shape that fails to cover the stain? In this paper, we consider this problem under polyomino constraints and complete the classification of always-coverable stain shapes (polyominoes). We provide proofs for the maximal always-coverable polyominoes and construct concrete counterexamples for the minimal not always-coverable ones, demonstrating that such cases exist even among hole-free polyominoes. This classification consequently yields an algorithm to determine the always-coverability of any given stain. We also show that the problem of determining whether a given sticker can cover a given stain is $\NP$-complete, even though exact cover is not demanded. This result extends to the 1D case where the connectivity requirement is removed. As an illustration of the problem complexity, for a specific hexomino (6-cell) stain, the smallest sticker found in our search that avoids covering it has, although not proven minimum, a bounding box of $325 \times 325$.

==> solution/5/V.txt <==
321 321
.......................................................................................................................................................#...#..#...#..#...#.......................................................................................................................................................
.................................................................................................................................................#.....#...#..#...#..#...#.....#.................................................................................................................................................
..............................................................................................................................................#..#.....#...#.##...##.#...#.....#..#..............................................................................................................................................
........................................................................................................................................#....##.##.....#...#..#...#..#...#.....##.##....#........................................................................................................................................
..................................................................................................................................#....##....#...#....##...#..#...#..#...##....#...#....##....#..................................................................................................................................
................................................................................................................................#.##...#.....##.##....#....#..#...#..#....#....##.##.....#...##.#................................................................................................................................
...........................................................................................................................#...##..#...#......###.....##...#..#...#..#...##.....###......#...#..##...#...........................................................................................................................
..........................................................................................................................##...#...#...#.....##........#...##.#...#.##...#........##.....#...#...#...##..........................................................................................................................
.....................................................................................................................#....#....##.##...#.....#.........#....#.#...#.#....#.........#.....#...##.##....#....#.....................................................................................................................
.................................................................................................................#..##....##....###....#.....##.......##...##.#...#.##...##.......##.....#....###....##....##..#.................................................................................................................
................................................................................................................##..#......#...##......#......#......##....#..#...#..#....##......#......#......##...#......#..##................................................................................................................
.........................................................................................................#...#..#..##......#...#.......#......#.....##.....#..#...#..#.....##.....#......#.......#...#......##..#..#...#.........................................................................................................
........................................................................................................##..##..#..#.......##.##.......#......#.....#......#..#...#..#......#.....#......#.......##.##.......#..#..##..##........................................................................................................
......................................................................................................#.#...#...#..##.......###........#......#.....##.....#..#...#..#.....##.....#......#........###.......##..#...#...#.#......................................................................................................
..................................................................................................#..##.#...#..##...#......##.##.......#......#......#....##..#...#..##....#......#......#.......##.##......#...##..#...#.##..#..................................................................................................
.................................................................................................##..#..##.##..#...##......#...#......##......#.....##....#...#...#...#....##.....#......##......#...#......##...#..##.##..#..##.................................................................................................
.............................................................................................#...#...#...###...##.##.......##..#......#.......#.....#.....##..##.##..##.....#.....#.......#......#..##.......##.##...###...#...#...#.............................................................................................
............................................................................................##...#...#..##......###.........#..#......##......#.....##.....#...#.#...#.....##.....#......##......#..#.........###......##..#...#...##............................................................................................
.......................................................................................#...##...###.##..#.........##...###.##..#.......#......#......#.....##.##.##.##.....#......#......#.......#..##.###...##.........#..##.###...##...#.......................................................................................
.......................................................................................##...##.##.###..##..........#####.###...#.......#.....##......#......###...###......#......##.....#.......#...###.#####..........##..###.##.##...##.......................................................................................
........................................................................................##...###...#..##..........##...........#......##.....#.......#.......#.....#.......#.......#.....##......#...........##..........##..#...###...##........................................................................................
.........................................................................................##.##.....#..#...........#............#....###......##......#.......##...##.......#......##......###....#............#...........#..#.....##.##.........................................................................................
..................................................................................##......###......#.##...........#............#...##.##......#.....##........##.##........##.....#......##.##...#............#...........##.#......###......##..................................................................................
..............................................................................#..##......##........#.#...........##............#...#...##....##.....#..........#.#..........#.....##....##...#...#............##...........#.#........##......##..#..............................................................................
..............................................................................##..##...###........##.##..........#.............#...#....#...##......#..........#.#..........#......##...#....#...#.............#..........##.##........###...##..##..............................................................................
...........................................................................#...##..##.##..........#...##.........#.............#...#....#...#.......##.........#.#.........##.......#...#....#...#.............#.........##...#..........##.##..##...#...........................................................................
...........................................................................##...#...###...........#....#.........#.............#...#....#...#........###......##.##......###........#...#....#...#.............#.........#....#...........###...#...##...........................................................................
............................................................................##..##.##.............#...##.........#.............#...#....#...#..........##.....#...#.....##..........#...#....#...#.............#.........##...#.............##.##..##............................................................................
.............................................................................#...###..............#..##..........#.............##.##....##.##...........#.....#...#.....#...........##.##....##.##.............#..........##..#..............###...#.............................................................................
.......................................................................#.....#..##................#..#...........#..............###......###............#.....#...#.....#............###......###..............#...........#..#................##..#.....#.......................................................................
.......................................................................##....#..#.................#..#...........#................##....................##....##.##....##....................##................#...........#..#.................#..#....##.......................................................................
....................................................................#...##...#..#.................#..#...........#.................#.....................#.....#.#.....#.....................#.................#...........#..#.................#..#...##...#....................................................................
....................................................................##...##.##..#.................#..#...........#................##.....................#....##.##....#.....................##................#...........#..#.................#..##.##...##....................................................................
.................................................................#...##...###...#................##..#...........#................#......................#...##...##...#......................#................#...........#..##................#...###...##...#.................................................................
.................................................................##...#.....##.##................#...#...........#................##.....................##..#.....#..##.....................##................#...........#...#................##.##.....#...##.................................................................
..............................................................#...##.##......###.................##.###..........#.................##.....................##.#.....#.##.....................##.................#..........###.##.................###......##.##...#..............................................................
..............................................................##...###........#...................###.#####......#..................#......................#.#.....#.#......................#..................#......#####.###...................#........###...##..............................................................
...............................................................##.##.##......##...........................###....#..................#.....................##.#.....#.##.....................#..................#....###...........................##......##.##.##...............................................................
...........................................................#....###...########..............................##...##.................#...................###..##...##..###...................#.................##...##..............................########...###....#...........................................................
...........................................................##.....##.........................................#....##................#..................##.....#...#.....##..................#................##....#.........................................##.....##...........................................................
............................................................##.....#.........................................##....#................#..................#......#...#......#..................#................#....##.........................................#.....##............................................................
.............................................................####.##..........................................###.##...............##..................#......#...#......#..................##...............##.###..........................................##.####.............................................................
............................................................##..###.............................................###................#...................#......#...#......#...................#................###.............................................###..##............................................................
.......................................................##...#......................................................................##..................#......#...#......#..................##......................................................................#...##.......................................................
......................................................##....##......................................................................########...........##.....#...#.....##...........########......................................................................##....##......................................................
.......................................................##....#.............................................................................#####........#.....#...#.....#........#####.............................................................................#....##.......................................................
...................................................#....##...#.................................................................................##.......#.....#...#.....#.......##.................................................................................#...##....#...................................................
...................................................##....#...#..................................................................................##......#.....#...#.....#......##..................................................................................#...#....##...................................................
....................................................###.###.##...................................................................................####...#.....#...#.....#...####...................................................................................##.###.###....................................................
......................................................###.###.......................................................................................##..#.....#...#.....#..##.......................................................................................###.###......................................................
.....................................................................................................................................................#..#.....#...#.....#..#.....................................................................................................................................................
..............................................##....................................................................................................##..#.....#...#.....#..##....................................................................................................##..............................................
...............................................##...................................................................................................#...#.....#...#.....#...#...................................................................................................##...............................................
................................................#...................................................................................................##.##.....#...#.....##.##...................................................................................................#................................................
............................................#...##...................................................................................................###......#...#......###...................................................................................................##...#............................................
...........................................###...#....................................................................................................#.......#...#.......#....................................................................................................#...###...........................................
...........................................#.##.##....................................................................................................#......##...##......#....................................................................................................##.##.#...........................................
..............................................###....................................................................................................##......#.....#......##....................................................................................................###..............................................
................................................##...................................................................................................#.......##...##.......#...................................................................................................##................................................
......................................##.........#...................................................................................................#........#...#........#...................................................................................................#.........##......................................
.......................................##.###...##...................................................................................................#.......##...##.......#...................................................................................................##...###.##.......................................
........................................###.#####....................................................................................................#...#####.....#####...#....................................................................................................#####.###........................................
...................................##....#...........................................................................................................##.##...##...##...##.##...........................................................................................................#....##...................................
....................................##...#............................................................................................................###.....#...#.....###............................................................................................................#...##....................................
.....................................##..##...................................................................................................................##.##...................................................................................................................##..##.....................................
.................................##...#...#....................................................................................................................#.#....................................................................................................................#...#...##.................................
..................................##.###.##....................................................................................................................#.#....................................................................................................................##.###.##..................................
...................................###.###....................................................................................................................##.##....................................................................................................................###.###...................................
...............................##...#.........................................................................................................................#...#.........................................................................................................................#...##...............................
................................##.###........................................................................................................................##.##........................................................................................................................###.##................................
.................................###.##........................................................................................................................#.#........................................................................................................................##.###.................................
.............................##.......#.......................................................................................................................##.##.......................................................................................................................#.......##.............................
..............................##......#.......................................................................................................................#...#.......................................................................................................................#......##..............................
...............................##.....#.......................................................................................................................##.##.......................................................................................................................#.....##...............................
................................##....#........................................................................................................................#.#........................................................................................................................#....##................................
.........................##......#....#.......................................................................................................................##.##.......................................................................................................................#....#......##.........................
..........................##....###...#.......................................................................................................................#...#.......................................................................................................................#...###....##..........................
...........................######.##.##.......................................................................................................................#...#.......................................................................................................................##.##.######...........................
.......................##..........###........................................................................................................................#...#........................................................................................................................###..........##.......................
........................##........##.........................................................................................................................##...##.........................................................................................................................##........##........................
.........................###.######..........................................................................................................................#.....#..........................................................................................................................######.###.........................
.......................#...###...............................................................................................................................#.....#...............................................................................................................................###...#.......................
......................###...#................................................................................................................................##...##................................................................................................................................#...###......................
......................#.##.##.................................................................................................................................##.##.................................................................................................................................##.##.#......................
.........................###...................................................................................................................................#.#...................................................................................................................................###.........................
..........................#....................................................................................................................................#.#....................................................................................................................................#..........................
.........................##....................................................................................................................................#.#....................................................................................................................................##.........................
..................##....##.....................................................................................................................................#.#.....................................................................................................................................##....##..................
...................##...#.....................................................................................................................................##.##.....................................................................................................................................#...##...................
....................##.##....................................................................................................................................##...##....................................................................................................................................##.##....................
.....................###.....................................................................................................................................#.....#.....................................................................................................................................###.....................
..................#...#......................................................................................................................................#.....#......................................................................................................................................#...#..................
.................###.##......................................................................................................................................#.....#......................................................................................................................................##.###.................
................##.###.......................................................................................................................................#.....#.......................................................................................................................................###.##................
....................#.......................................................................................................................................##.....##.......................................................................................................................................#....................
...................##...............................................................................................................................###...###.......###...###...............................................................................................................................##...................
..................##...............................................................................................................................##.##.##...........##.##.##...............................................................................................................................##..................
...............####..............###...............................................................................................................#...###.............###...#...............................................................................................................###..............####...............
..............##..##....##########.##..............................................................................................................##.......................##..............................................................................................................##.##########....##..##..............
...................######...........#...............................................................................................................#.......................#...............................................................................................................#...........######...................
..................##...............##...............................................................................................................#.......................#...............................................................................................................##...............##..................
..............#####...###...########................................................................................................................##.....................##................................................................................................................########...###...#####..............
.............##.....###.##.##......##................................................................................................................#.....................#................................................................................................................##......##.##.###.....##.............
...................##....###........#................................................................................................................#.....................#................................................................................................................#........###....##...................
............####.###................#................................................................................................................#.....................#................................................................................................................#................###.####............
...........##..###..................#...............................................................................................................##.....................##...............................................................................................................#..................###..##...........
................#...................##..............................................................................................................#.......................#..............................................................................................................##...................#................
...............##....................#..............................................................................................................##.....................##..............................................................................................................#....................##...............
............####.....................##..............................................................................................................##...................##..............................................................................................................##.....................####............
...........##.........................###.............................................................................................................##.................##.............................................................................................................###.........................##...........
........................................##.............................................................................................................#.................#.............................................................................................................##........................................
..............###........................#.............................................................................................................#.................#.............................................................................................................#........................###..............
..........#####.##.......................##............................................................................................................#.................#............................................................................................................##.......................##.#####..........
.........##......#.....################...#............................................................................................................#.................#............................................................................................................#...################.....#......##.........
................###.####..............##.##............................................................................................................#.................#............................................................................................................##.##..............####.###................
...........###.##.###..................###.............................................................................................................#.................#.............................................................................................................###..................###.##.###...........
.........###.###...#...................................................................................................................................##...............##...................................................................................................................................#...###.###.........
........##.........#....................................................................................................................................##.............##....................................................................................................................................#.........##........
...................#.....................................................................................................................................#.............#.....................................................................................................................................#...................
..................##.....................................................................................................................................##...........##.....................................................................................................................................##..................
..................#.......................................................................................................................................#...........#.......................................................................................................................................#..................
..................##......................................................................................................................................#...........#......................................................................................................................................##..................
.......###.........#......................................................................................................................................##.........##......................................................................................................................................#.........###.......
......##.####.###.##.......................................................................................................................................#.........#.......................................................................................................................................##.###.####.##......
............###.###........................................................................................................................................#.........#........................................................................................................................................###.###............
.............#.............................................................................................................................................#.........#.............................................................................................................................................#.............
............###............................................................................................................................................#.........#............................................................................................................................................###............
......###.###.###############.............................................................................................................................##.........##.............................................................................................................................###############.###.###......
.....##.###.................##...........................................................................................................................##...........##...........................................................................................................................##.................###.##.....
.........#...................#...........................................................................................................................#.............#...........................................................................................................................#...................#.........
....##..##..................###.###......................................................................................................................#.............#......................................................................................................................###.###..................##..##....
.....####.............#######.###.##.....###............................................................................................................##.............##............................................................................................................###.....##.###.#######.............####.....
.....................##............#######.##...........................................................................................................#...............#...........................................................................................................##.#######............##.....................
.....................#......................#...........................................................................................................##.............##...........................................................................................................#......................#.....................
...............###..###.....................#............................................................................................................##...........##............................................................................................................#.....................###..###...............
....############.####.##....................#.............................................................................................................#...........#.............................................................................................................#....................##.####.############....
...##..................######...............#............................................................................................................##...........##............................................................................................................#...............######..................##...
............................##..............#............................................................................................................#.............#............................................................................................................#..............##............................
.............................#..............#............................................................................................................##...........##............................................................................................................#..............#.............................
............................##..............##............................................................................................................###.......###............................................................................................................##..............##............................
........................#####................#..............................................................................................................##.....##..............................................................................................................#................#####........................
...###.###.........###.##....................#...............................................................................................................##...##...............................................................................................................#....................##.###.........###.###...
..##.###.###########.###.....................#................................................................................................................#...#................................................................................................................#.....................###.###########.###.##..
......#......................................##...............................................................................................................##.##...............................................................................................................##......................................#......
...#.##.......................................##...............................................................................................................#.#...............................................................................................................##.......................................##.#...
.#####.........................................##.............................................................................................................##.##.............................................................................................................##.........................................#####.
................................................#............................................................................................................##...##............................................................................................................#................................................
................................................#...............................................###..........................................................#.....#..........................................................###...............................................#................................................
...........###.###....####......................##.###.........................................##.####...###.................................................#.....#.................................................###...####.##.........................................###.##......................####....###.###...........
..........##.###.######..##......................###.##..######................................#.....#####.##................................................#.....#................................................##.#####.....#................................######..##.###......................##..######.###.##..........
....###..##...............#...........................####....##...............................##...........##...............................................##...##...............................................##...........##...............................##....####...........................#...............##..###....
#####.####................##...........######........##........#................................##...........########.........................................#...#.........................................########...........##................................#........##........######...........##................####.#####
...........................####.......##....##########........##.................................#..................##.............###........................#...#........................###.............##..................#.................................##........##########....##.......####...........................
..............................#####...#......................##.................................##...................###........####.##.###...................#...#...................###.##.####........###...................##.................................##......................#...#####..............................
..............###.................##.##......................#.................................##......................####....##.....###.##..................#...#..................##.###.....##....####......................##.................................#......................##.##.................###..............
########.######.###................###.......................#.................................#..........................######...........#..................##.##..................#...........######..........................#.................................#.......................###................###.######.########
.......###........##.........................................#................................##...........................................##..................###..................##...........................................##................................#.........................................##........###.......
..#................###...........######.................###.###................####......######.............................................##....#####.........#.........#####....##.............................................######......####................###.###.................######...........###................#..
#################.##.##...#####.##....###################.###.###..###.###.#####..##....##...................................................###.##...######...###...######...##.###...................................................##....##..#####.###.###..###.###.###################....##.#####...##.##.#################
................###...#####...###...............................####.###.###.......######......................................................###.........##.##.##.##.........###......................................................######.......###.###.####...............................###...#####...###................
............................................................................................................................................................###...###............................................................................................................................................................
................###...#####...###...............................####.###.###.......######......................................................###.........##....##.##.........###......................................................######.......###.###.####...............................###...#####...###................
#################.##.##...#####.##....###################.###.###..###.###.#####..##....##...................................................###.##...######....##...######...##.###...................................................##....##..#####.###.###..###.###.###################....##.#####...##.##.#################
..#................###...........######.................###.###................####......######.............................................##....#####.........#.........#####....##.............................................######......####................###.###.................######...........###................#..
.......###........##.........................................#................................##...........................................##..................###..................##...........................................##................................#.........................................##........###.......
########.######.###................###.......................#.................................#..........................######...........#..................##.##..................#...........######..........................#.................................#.......................###................###.######.########
..............###.................##.##......................#.................................##......................####....##.....###.##..................#...#..................##.###.....##....####......................##.................................#......................##.##.................###..............
..............................#####...#......................##.................................##...................###........####.##.###...................#...#...................###.##.####........###...................##.................................##......................#...#####..............................
...........................####.......##....##########........##.................................#..................##.............###........................#...#........................###.............##..................#.................................##........##########....##.......####...........................
#####.####................##...........######........##........#................................##...........########.........................................#...#.........................................########...........##................................#........##........######...........##................####.#####
....###..##...............#...........................####....##...............................##...........##...............................................##...##...............................................##...........##...............................##....####...........................#...............##..###....
..........##.###.######..##......................###.##..######................................#.....#####.##................................................#.....#................................................##.#####.....#................................######..##.###......................##..######.###.##..........
...........###.###....####......................##.###.........................................##.####...###.................................................#.....#.................................................###...####.##.........................................###.##......................####....###.###...........
................................................#...............................................###..........................................................#.....#..........................................................###...............................................#................................................
................................................#............................................................................................................##...##............................................................................................................#................................................
.#####.........................................##.............................................................................................................##.##.............................................................................................................##.........................................#####.
...#.##.......................................##...............................................................................................................#.#...............................................................................................................##.......................................##.#...
......#......................................##...............................................................................................................##.##...............................................................................................................##......................................#......
..##.###.###########.###.....................#................................................................................................................#...#................................................................................................................#.....................###.###########.###.##..
...###.###.........###.##....................#...............................................................................................................##...##...............................................................................................................#....................##.###.........###.###...
........................#####................#..............................................................................................................##.....##..............................................................................................................#................#####........................
............................##..............##............................................................................................................###.......###............................................................................................................##..............##............................
.............................#..............#............................................................................................................##...........##............................................................................................................#..............#.............................
............................##..............#............................................................................................................#.............#............................................................................................................#..............##............................
...##..................######...............#............................................................................................................##...........##............................................................................................................#...............######..................##...
....############.####.##....................#.............................................................................................................#...........#.............................................................................................................#....................##.####.############....
...............###..###.....................#............................................................................................................##...........##............................................................................................................#.....................###..###...............
.....................#......................#...........................................................................................................##.............##...........................................................................................................#......................#.....................
.....................##............#######.##...........................................................................................................#...............#...........................................................................................................##.#######............##.....................
.....####.............#######.###.##.....###............................................................................................................##.............##............................................................................................................###.....##.###.#######.............####.....
....##..##..................###.###......................................................................................................................#.............#......................................................................................................................###.###..................##..##....
.........#...................#...........................................................................................................................#.............#...........................................................................................................................#...................#.........
.....##.###.................##...........................................................................................................................##...........##...........................................................................................................................##.................###.##.....
......###.###.###############.............................................................................................................................##.........##.............................................................................................................................###############.###.###......
............###............................................................................................................................................#.........#............................................................................................................................................###............
.............#.............................................................................................................................................#.........#.............................................................................................................................................#.............
............###.###........................................................................................................................................#.........#........................................................................................................................................###.###............
......##.####.###.##.......................................................................................................................................#.........#.......................................................................................................................................##.###.####.##......
.......###.........#......................................................................................................................................##.........##......................................................................................................................................#.........###.......
..................##......................................................................................................................................#...........#......................................................................................................................................##..................
..................#.......................................................................................................................................#...........#.......................................................................................................................................#..................
..................##.....................................................................................................................................##...........##.....................................................................................................................................##..................
...................#.....................................................................................................................................#.............#.....................................................................................................................................#...................
........##.........#....................................................................................................................................##.............##....................................................................................................................................#.........##........
.........###.###...#...................................................................................................................................##...............##...................................................................................................................................#...###.###.........
...........###.##.###..................###.............................................................................................................#.................#.............................................................................................................###..................###.##.###...........
................###.####..............##.##............................................................................................................#.................#............................................................................................................##.##..............####.###................
.........##......#.....################...#............................................................................................................#.................#............................................................................................................#...################.....#......##.........
..........#####.##.......................##............................................................................................................#.................#............................................................................................................##.......................##.#####..........
..............###........................#.............................................................................................................#.................#.............................................................................................................#........................###..............
........................................##.............................................................................................................#.................#.............................................................................................................##........................................
...........##.........................###.............................................................................................................##.................##.............................................................................................................###.........................##...........
............####.....................##..............................................................................................................##...................##..............................................................................................................##.....................####............
...............##....................#..............................................................................................................##.....................##..............................................................................................................#....................##...............
................#...................##..............................................................................................................#.......................#..............................................................................................................##...................#................
...........##..###..................#...............................................................................................................##.....................##...............................................................................................................#..................###..##...........
............####.###................#................................................................................................................#.....................#................................................................................................................#................###.####............
...................##....###........#................................................................................................................#.....................#................................................................................................................#........###....##...................
.............##.....###.##.##......##................................................................................................................#.....................#................................................................................................................##......##.##.###.....##.............
..............#####...###...########................................................................................................................##.....................##................................................................................................................########...###...#####..............
..................##...............##...............................................................................................................#.......................#...............................................................................................................##...............##..................
...................######...........#...............................................................................................................#.......................#...............................................................................................................#...........######...................
..............##..##....##########.##..............................................................................................................##.......................##..............................................................................................................##.##########....##..##..............
...............####..............###...............................................................................................................#...###.............###...#...............................................................................................................###..............####...............
..................##...............................................................................................................................##.##.##...........##.##.##...............................................................................................................................##..................
...................##...............................................................................................................................###...###.......###...###...............................................................................................................................##...................
....................#.......................................................................................................................................##.....##.......................................................................................................................................#....................
................##.###.......................................................................................................................................#.....#.......................................................................................................................................###.##................
.................###.##......................................................................................................................................#.....#......................................................................................................................................##.###.................
..................#...#......................................................................................................................................#.....#......................................................................................................................................#...#..................
.....................###.....................................................................................................................................#.....#.....................................................................................................................................###.....................
....................##.##....................................................................................................................................##...##....................................................................................................................................##.##....................
...................##...#.....................................................................................................................................##.##.....................................................................................................................................#...##...................
..................##....##.....................................................................................................................................#.#.....................................................................................................................................##....##..................
.........................##....................................................................................................................................#.#....................................................................................................................................##.........................
..........................#....................................................................................................................................#.#....................................................................................................................................#..........................
.........................###...................................................................................................................................#.#...................................................................................................................................###.........................
......................#.##.##.................................................................................................................................##.##.................................................................................................................................##.##.#......................
......................###...#................................................................................................................................##...##................................................................................................................................#...###......................
.......................#...###...............................................................................................................................#.....#...............................................................................................................................###...#.......................
.........................###.######..........................................................................................................................#.....#..........................................................................................................................######.###.........................
........................##........##.........................................................................................................................##...##.........................................................................................................................##........##........................
.......................##..........###........................................................................................................................#...#........................................................................................................................###..........##.......................
...........................######.##.##.......................................................................................................................#...#.......................................................................................................................##.##.######...........................
..........................##....###...#.......................................................................................................................#...#.......................................................................................................................#...###....##..........................
.........................##......#....#.......................................................................................................................##.##.......................................................................................................................#....#......##.........................
................................##....#........................................................................................................................#.#........................................................................................................................#....##................................
...............................##.....#.......................................................................................................................##.##.......................................................................................................................#.....##...............................
..............................##......#.......................................................................................................................#...#.......................................................................................................................#......##..............................
.............................##.......#.......................................................................................................................##.##.......................................................................................................................#.......##.............................
.................................###.##........................................................................................................................#.#........................................................................................................................##.###.................................
................................##.###........................................................................................................................##.##........................................................................................................................###.##................................
...............................##...#.........................................................................................................................#...#.........................................................................................................................#...##...............................
...................................###.###....................................................................................................................##.##....................................................................................................................###.###...................................
..................................##.###.##....................................................................................................................#.#....................................................................................................................##.###.##..................................
.................................##...#...#....................................................................................................................#.#....................................................................................................................#...#...##.................................
.....................................##..##...................................................................................................................##.##...................................................................................................................##..##.....................................
....................................##...#............................................................................................................###.....#...#.....###............................................................................................................#...##....................................
...................................##....#...........................................................................................................##.##...##...##...##.##...........................................................................................................#....##...................................
........................................###.#####....................................................................................................#...#####.....#####...#....................................................................................................#####.###........................................
.......................................##.###...##...................................................................................................#.......##...##.......#...................................................................................................##...###.##.......................................
......................................##.........#...................................................................................................#........#...#........#...................................................................................................#.........##......................................
................................................##...................................................................................................#.......##...##.......#...................................................................................................##................................................
..............................................###....................................................................................................##......#.....#......##....................................................................................................###..............................................
...........................................#.##.##....................................................................................................#......##...##......#....................................................................................................##.##.#...........................................
...........................................###...#....................................................................................................#.......#...#.......#....................................................................................................#...###...........................................
............................................#...##...................................................................................................###......#...#......###...................................................................................................##...#............................................
................................................#...................................................................................................##.##.....#...#.....##.##...................................................................................................#................................................
...............................................##...................................................................................................#...#.....#...#.....#...#...................................................................................................##...............................................
..............................................##....................................................................................................##..#.....#...#.....#..##....................................................................................................##..............................................
.....................................................................................................................................................#..#.....#...#.....#..#.....................................................................................................................................................
......................................................###.###.......................................................................................##..#.....#...#.....#..##.......................................................................................###.###......................................................
....................................................###.###.##...................................................................................####...#.....#...#.....#...####...................................................................................##.###.###....................................................
...................................................##....#...#..................................................................................##......#.....#...#.....#......##..................................................................................#...#....##...................................................
...................................................#....##...#.................................................................................##.......#.....#...#.....#.......##.................................................................................#...##....#...................................................
.......................................................##....#.............................................................................#####........#.....#...#.....#........#####.............................................................................#....##.......................................................
......................................................##....##......................................................................########...........##.....#...#.....##...........########......................................................................##....##......................................................
.......................................................##...#......................................................................##..................#......#...#......#..................##......................................................................#...##.......................................................
............................................................##..###.............................................###................#...................#......#...#......#...................#................###.............................................###..##............................................................
.............................................................####.##..........................................###.##...............##..................#......#...#......#..................##...............##.###..........................................##.####.............................................................
............................................................##.....#.........................................##....#................#..................#......#...#......#..................#................#....##.........................................#.....##............................................................
...........................................................##.....##.........................................#....##................#..................##.....#...#.....##..................#................##....#.........................................##.....##...........................................................
...........................................................#....###...########..............................##...##.................#...................###..##...##..###...................#.................##...##..............................########...###....#...........................................................
...............................................................##.##.##......##...........................###....#..................#.....................##.#.....#.##.....................#..................#....###...........................##......##.##.##...............................................................
..............................................................##...###........#...................###.#####......#..................#......................#.#.....#.#......................#..................#......#####.###...................#........###...##..............................................................
..............................................................#...##.##......###.................##.###..........#.................##.....................##.#.....#.##.....................##.................#..........###.##.................###......##.##...#..............................................................
.................................................................##...#.....##.##................#...#...........#................##.....................##..#.....#..##.....................##................#...........#...#................##.##.....#...##.................................................................
.................................................................#...##...###...#................##..#...........#................#......................#...##...##...#......................#................#...........#..##................#...###...##...#.................................................................
....................................................................##...##.##..#.................#..#...........#................##.....................#....##.##....#.....................##................#...........#..#.................#..##.##...##....................................................................
....................................................................#...##...#..#.................#..#...........#.................#.....................#.....#.#.....#.....................#.................#...........#..#.................#..#...##...#....................................................................
.......................................................................##....#..#.................#..#...........#................##....................##....##.##....##....................##................#...........#..#.................#..#....##.......................................................................
.......................................................................#.....#..##................#..#...........#..............###......###............#.....#...#.....#............###......###..............#...........#..#................##..#.....#.......................................................................
.............................................................................#...###..............#..##..........#.............##.##....##.##...........#.....#...#.....#...........##.##....##.##.............#..........##..#..............###...#.............................................................................
............................................................................##..##.##.............#...##.........#.............#...#....#...#..........##.....#...#.....##..........#...#....#...#.............#.........##...#.............##.##..##............................................................................
...........................................................................##...#...###...........#....#.........#.............#...#....#...#........###......##.##......###........#...#....#...#.............#.........#....#...........###...#...##...........................................................................
...........................................................................#...##..##.##..........#...##.........#.............#...#....#...#.......##.........#.#.........##.......#...#....#...#.............#.........##...#..........##.##..##...#...........................................................................
..............................................................................##..##...###........##.##..........#.............#...#....#...##......#..........#.#..........#......##...#....#...#.............#..........##.##........###...##..##..............................................................................
..............................................................................#..##......##........#.#...........##............#...#...##....##.....#..........#.#..........#.....##....##...#...#............##...........#.#........##......##..#..............................................................................
..................................................................................##......###......#.##...........#............#...##.##......#.....##........##.##........##.....#......##.##...#............#...........##.#......###......##..................................................................................
.........................................................................................##.##.....#..#...........#............#....###......##......#.......##...##.......#......##......###....#............#...........#..#.....##.##.........................................................................................
........................................................................................##...###...#..##..........##...........#......##.....#.......#.......#.....#.......#.......#.....##......#...........##..........##..#...###...##........................................................................................
.......................................................................................##...##.##.###..##..........#####.###...#.......#.....##......#......###...###......#......##.....#.......#...###.#####..........##..###.##.##...##.......................................................................................
.......................................................................................#...##...###.##..#.........##...###.##..#.......#......#......#.....##.##.##.##.....#......#......#.......#..##.###...##.........#..##.###...##...#.......................................................................................
............................................................................................##...#...#..##......###.........#..#......##......#.....##.....#...#.#...#.....##.....#......##......#..#.........###......##..#...#...##............................................................................................
.............................................................................................#...#...#...###...##.##.......##..#......#.......#.....#.....##..##.##..##.....#.....#.......#......#..##.......##.##...###...#...#...#.............................................................................................
.................................................................................................##..#..##.##..#...##......#...#......##......#.....##....#...#...#...#....##.....#......##......#...#......##...#..##.##..#..##.................................................................................................
..................................................................................................#..##.#...#..##...#......##.##.......#......#......#....##..#...#..##....#......#......#.......##.##......#...##..#...#.##..#..................................................................................................
......................................................................................................#.#...#...#..##.......###........#......#.....##.....#..#...#..#.....##.....#......#........###.......##..#...#...#.#......................................................................................................
........................................................................................................##..##..#..#.......##.##.......#......#.....#......#..#...#..#......#.....#......#.......##.##.......#..#..##..##........................................................................................................
.........................................................................................................#...#..#..##......#...#.......#......#.....##.....#..#...#..#.....##.....#......#.......#...#......##..#..#...#.........................................................................................................
................................................................................................................##..#......#...##......#......#......##....#..#...#..#....##......#......#......##...#......#..##................................................................................................................
.................................................................................................................#..##....##....###....#.....##.......##...##.#...#.##...##.......##.....#....###....##....##..#.................................................................................................................
.....................................................................................................................#....#....##.##...#.....#.........#....#.#...#.#....#.........#.....#...##.##....#....#.....................................................................................................................
..........................................................................................................................##...#...#...#.....##........#...##.#...#.##...#........##.....#...#...#...##..........................................................................................................................
...........................................................................................................................#...##..#...#......###.....##...#..#...#..#...##.....###......#...#..##...#...........................................................................................................................
................................................................................................................................#.##...#.....##.##....#....#..#...#..#....#....##.##.....#...##.#................................................................................................................................
..................................................................................................................................#....##....#...#....##...#..#...#..#...##....#...#....##....#..................................................................................................................................
........................................................................................................................................#....##.##.....#...#..#...#..#...#.....##.##....#........................................................................................................................................
..............................................................................................................................................#..#.....#...#.##...##.#...#.....#..#..............................................................................................................................................
.................................................................................................................................................#.....#...#..#...#..#...#.....#.................................................................................................................................................
.......................................................................................................................................................#...#..#...#..#...#.......................................................................................................................................................


==> solution/5/Z.txt <==
65 65
..............................##.##..............................
...........................##.#...#.##...........................
.........................#.#..#...#..#.#.........................
.........................#.#..#...#..#.#.........................
.....................##.##.####...####.##.##.....................
.....................#...#....#...#....#...#.....................
.....................#...#....#...#....#...#.....................
.....................#...#....#...#....#...#.....................
................#######..#######.#######..#######................
......................####.....###.....####......................
...............########.........#.........########...............
.............###................#................###.............
................................#................................
...........#....................#....................#...........
...........#....................#....................#...........
..........##....................#....................##..........
........#.#.....................#.....................#.#........
........#.#.....................#.....................#.#........
........#.#.....................#.....................#.#........
........#.#.....................#.....................#.#........
........#.#.....................#.....................#.#........
....#####.#.....................#.....................#.#####....
....#...###.....................#.....................###...#....
.........#......................#......................#.........
....#....#......................#......................#....#....
..########......................#......................########..
........#.......................#.......................#........
.####...#.......................#.......................#...####.
.#..#...#.......................#.......................#...#..#.
....#...#.......................#.......................#...#....
#########.......................#.......................#########
#.......##......................#......................##.......#
.........###############################################.........
#.......##......................#......................##.......#
#########.......................#.......................#########
....#...#.......................#.......................#...#....
.#..#...#.......................#.......................#...#..#.
.####...#.......................#.......................#...####.
........#.......................#.......................#........
..########......................#......................########..
....#....#......................#......................#....#....
.........#......................#......................#.........
....#...###.....................#.....................###...#....
....#####.#.....................#.....................#.#####....
........#.#.....................#.....................#.#........
........#.#.....................#.....................#.#........
........#.#.....................#.....................#.#........
........#.#.....................#.....................#.#........
........#.#.....................#.....................#.#........
..........##....................#....................##..........
...........#....................#....................#...........
...........#....................#....................#...........
................................#................................
.............###................#................###.............
...............########.........#.........########...............
......................####.....###.....####......................
................#######..#######.#######..#######................
.....................#...#....#...#....#...#.....................
.....................#...#....#...#....#...#.....................
.....................#...#....#...#....#...#.....................
.....................##.##.####...####.##.##.....................
.........................#.#..#...#..#.#.........................
.........................#.#..#...#..#.#.........................
...........................##.#...#.##...........................
..............................##.##..............................


==> solution/6/5.txt <==
325 325
................................................................................................................................................................##.##................................................................................................................................................................
..........................................................................................................................................................##..###...###..##..........................................................................................................................................................
..................................................................................................................................................##.....##..##.......##..##.....##..................................................................................................................................................
..............................................................................................................................................#....##...##..##.........##..##...##....#..............................................................................................................................................
......................................................................................................................................##....###.....#####...#...........#...#####.....###....##......................................................................................................................................
................................................................................................................................##..#..##...#..........#....##.........##....#..........#...##..#..##................................................................................................................................
............................................................................................................................##...##.#...#####.......####.....##.......##.....####.......#####...#.##...##............................................................................................................................
.......................................................................................................................##....##...#####..#..#.......#.........#.......#.........#.......#..#..#####...##....##.......................................................................................................................
.....................................................................................................................#..##....##......##.#..##......#.........###...###.........#......##..#.##......##....##..#.....................................................................................................................
.................................................................................................................##..#...###...#.......#.#...##.....#...........##.##...........#.....##...#.#.......#...###...#..##.................................................................................................................
...............................................................................................................#..##.#.....##..###########....##.####............#.#............####.##....###########..##.....#.##..#...............................................................................................................
............................................................................................................#.###..###......#..................#.#...............#.#...............#.#..................#......###..###.#............................................................................................................
............................................................................................................#...##...#......###.............######...............#.#...............######.............###......#...##...#............................................................................................................
......................................................................................................##....###..#...#........#.............#....................#.#....................#.............#........#...#..###....##......................................................................................................
....................................................................................................#..##.....#..#...#........#.............#....................#.#....................#.............#........#...#..#.....##..#....................................................................................................
...................................................................................................###..#######..#...#........#.............###................###.###................###.............#........#...#..#######..###...................................................................................................
................................................................................................##...##.......#..##############...............#................#.....#................#...............##############..#.......##...##................................................................................................
.................................................................................................##...##......#....#........#.................#................#.....#................#.................#........#....#......##...##.................................................................................................
............................................................................................#.....##...#############........#.................#................#.....#................#.................#........#############...##.....#............................................................................................
...........................................................................................###.....#........................#.................#................#.....#................#.................#........................#.....###...........................................................................................
........................................................................................##...##..###........................#.................#...#####......###.....###......#####...#.................#........................###..##...##........................................................................................
......................................................................................#..##...##.#..........................#...............###...#...#......#.........#......#...#...###...............#..........................#.##...##..#......................................................................................
......................................................................................##..##...#.#.........................##...............#.....#...#####..#.........#..#####...#.....#...............##.........................#.#...##..##......................................................................................
.......................................................................................##..#...#.#......................####................#.....#.......#..###.....###..#.......#.....#................####......................#.#...#..##.......................................................................................
.................................................................................##.....##########......................#...................#######.......#....#.....#....#.......#######...................#......................##########.....##.................................................................................
..................................................................................##...........#........................#.........................#.......#....#.....#....#.......#.........................#........................#...........##..................................................................................
...................................................................................##..........#........................#.......................###.......######.....######.......###.......................#........................#..........##...................................................................................
............................................................................##......#..........#........................#......................##...................................##......................#........................#..........#......##............................................................................
.............................................................................##..####..........#.....................####......................#.....................................#......................####.....................#..........####..##.............................................................................
..............................................................................##.#.............#.....................#.........................#.....................................#.........................#.....................#.............#.##..............................................................................
.........................................................................####..###.............#...................###.........................#.....................................#.........................###...................#.............###..####.........................................................................
.......................................................................#.#..##...#.............#.......########....#...........................#.....................................#...........................#....########.......#.............#...##..#.#.......................................................................
......................................................................##.....#####.............###.....#......#....#...........................#.....................................#...........................#....#......#.....###.............#####.....##......................................................................
.......................................................................##.....#..................#.....#......#....#...........................#.....................................#...........................#....#......#.....#..................#.....##.......................................................................
........................................................................###########..............###.###......######...........................#.....................................#...........................######......###.###..............###########........................................................................
.................................................................##.......#.......#................#.#.........................................#.....................................#.........................................#.#................#.......#.......##.................................................................
..................................................................##......#.......##...............###.........................................###.................................###.........................................###...............##.......#......##..................................................................
...................................................................#####..#........##................#...........................................#.................................#...........................................#................##........#..#####...................................................................
.......................................................................#..#.........#................####........................................#.................................#........................................####................#.........#..#.......................................................................
.......................................................................####.........#...................#........................................##...............................##........................................#...................#.........####.......................................................................
...........................................................#........................#...................#....############.........................##.............................##.........................############....#...................#........................#...........................................................
...........................................................##..###..................#...................#....#..........#..........................#.............................#..........................#..........#....#...................#..................###..##...........................................................
.........................................................#..##.#.#..................#...................######..........#####......................#.............................#......................#####..........######...................#..................#.#.##..#.........................................................
........................................................###..###.####...............#........................#..............#......................#.............................#......................#..............#........................#...............####.###..###........................................................
..........................................................##.#......#...............####...................###..............##.................#####.............................#####.................##..............###...................####...............#......#.##..........................................................
.....................................................##....###...####..................#...................#.................##................#.....................................#................##.................#...................#..................####...###....##.....................................................
......................................................##.........#.....................#...................#..................#................#.....................................#................#..................#...................#.....................#.........##......................................................
...................................................##..##........#..............########...................#..................###..............#.....................................#..............###..................#...................########..............#........##..##...................................................
....................................................##..#........#..............#....#.....................#....................##.............#.....................................#.............##....................#.....................#....#..............#........#..##....................................................
.....................................................####........#..............#....#.....................#.....................###...........#.....................................#...........###.....................#.....................#....#..............#........####.....................................................
......................................................#......####################....#.....................#.......................#...........#.....................................#...........#.......................#.....................#....####################......#......................................................
...............................................#......#......#.....................###...................###....................####.....#######.....................................#######.....####....................###...................###.....................#......#......#...............................................
...............................................##.....##.....#.....................#.....................#......................#........#.................................................#........#......................#.....................#.....................#.....##.....##...............................................
.............................................#..##.....#######.....................#.....................#......................#........#.................................................#........#......................#.....................#.....................#######.....##..#.............................................
.............................................##..####..............................#................######......................#........#.................................................#........#......................######................#..............................####..##.............................................
..............................................##.#..##.............................#................#...........................#........#.................................................#........#...........................#................#.............................##..#.##..............................................
...........................................#...###...#.............................#................#...........................#........###.............................................###........#...........................#................#.............................#...###...#...........................................
..........................................##.........#.............................#................#...........................#..........#.............................................#..........#...........................#................#.............................#.........##..........................................
...........................................##........#.............................###..............#...........................#..........#.............................................#..........#...........................#..............###.............................#........##...........................................
........................................##..##.......#...............................#..............#...........................############.............................................############...........................#..............#...............................#.......##..##........................................
.........................................##..#.......#...............................#...........####...........................................................................................................................####...........#...............................#.......#..##.........................................
..........................................####....####...............................#...........#.................................................................................................................................#...........#...............................####....####..........................................
...........................................#......#..................................#.........###.................................................................................................................................###.........#..................................#......#...........................................
.........................................###......#..................................#........##.....................................................................................................................................##........#..................................#......###.........................................
.........................................#........#..................................#.......##.......................................................................................................................................##.......#..................................#........#.........................................
...................................#.....###.######..................................#.......#.........................................................................................................................................#.......#..................................######.###.....#...................................
...................................##......#.#....#..................................#.......#.........................................................................................................................................#.......#..................................#....#.#......##...................................
....................................##.....#.#....#..................................#.......#.........................................................................................................................................#.......#..................................#....#.#.....##....................................
.....................................#.....###....#..................................#.......#.........................................................................................................................................#.......#..................................#....###.....#.....................................
.....................................#............#..................................#########.........................................................................................................................................#########..................................#............#.....................................
................................#....#............#.....................................#...................................................................................................................................................#.....................................#............#....#................................
...............................###...###..........#.....................................#...................................................................................................................................................#.....................................#..........###...###...............................
.................................##....#..........#.....................................#...................................................................................................................................................#.....................................#..........#....##.................................
..............................##..#....#..........#.....................................##.................................................................................................................................................##.....................................#..........#....#..##..............................
..............................#...######..........#......................................##...............................................................................................................................................##......................................#..........######...#..............................
..............................#...#...............#.......................................#...............................................................................................................................................#.......................................#...............#...#..............................
...........................#..##..#...............#.......................................#...............................................................................................................................................#.......................................#...............#..##..#...........................
...........................##..##.#...............#.......................................#...............................................................................................................................................#.......................................#...............#.##..##...........................
............................##..###...............#.......................................#...............................................................................................................................................#.......................................#...............###..##............................
.............................##.#.#...............#.......................................####.........................................................................................................................................####.......................................#...............#.#.##.............................
..............................#.#.#............####..........................................#.........................................................................................................................................#..........................................####............#.#.#..............................
........................#...#####.#............#.............................................#.........................................................................................................................................#.............................................#............#.#####...#........................
........................##..#.....###..........#.............................................###.....................................................................................................................................###.............................................#..........###.....#..##........................
.........................##.#.......##.........#...########....................................#.....................................................................................................................................#....................................########...#.........##.......#.##.........................
..........................###........########..#...#......#....................................######...........................................................................................................................######....................................#......#...#..########........###..........................
............................................#..#####......############..............................##.........................................................................................................................##..............................############......#####..#............................................
.....................##.....................#..#.....................#...............................#.........................................................................................................................#...............................#.....................#..#.....................##.....................
......................##....................####.....................#...............................#.........................................................................................................................#...............................#.....................####....................##......................
....................#..##............................................#####...........................#.........................................................................................................................#...........................#####............................................##..#....................
....................##..#............................................#...##..........................#.........................................................................................................................#..........................##...#............................................#..##....................
.....................##.#............................................#....######.....................#.........................................................................................................................#.....................######....#............................................#.##.....................
...................#..###............................................#.........#.....................########...........................................................................................................########.....................#.........#............................................###..#...................
..................##....#............................................#.........#............................#...........................................................................................................#............................#.........#............................................#....##..................
...................##...#.......................................######.........####.........................#######################...............................................................#######################.........................####.........######.......................................#...##...................
....................##..#......................................##.................#...............................................#...............................................................#...............................................#.................##......................................#..##....................
.....................############.............................##..................###.............................................###...........................................................###.............................................###..................##.............................############.....................
................#.......#.......#.............................#.....................#...............................................#...........................................................#...............................................#.....................#.............................#.......#.......#................
................##..#####.......###.........................###.....................#...............................................#...........................................................#...............................................#.....................###.........................###.......#####..##................
.................##.#.............#.........................#.......................#............................................####...........................................................####............................................#.......................#.........................#.............#.##.................
...............#..###.............###.......................#.......................#............................................#.................................................................#............................................#.......................#.......................###.............###..#...............
..............##....................#.................#######.......................##...........................................#.................................................................#...........................................##.......................#######.................#....................##..............
...............##.................#####...............#..............................#######.....................................#.................................................................#.....................................#######..............................#...............#####.................##...............
.............#..##................#...#...............#....................................#.....................................#.................................................................#.....................................#....................................#...............#...#................##..#.............
.............##..##............####...#...............#....................................#.....................................#.................................................................#.....................................#....................................#...............#...####............##..##.............
..............##..#............#......#####...........#....................................#....................................##.................................................................##....................................#....................................#...........#####......#............#..##..............
...............#..#............#..........#........####....................................#...................................##...................................................................##...................................#....................................####........#..........#............#..#...............
...............#..#............#..........#........#.......................................#...................................#.....................................................................#...................................#.......................................#........#..........#............#..#...............
...............#..#............#..........#.########.......................................#...................................#.....................................................................#...................................#.......................................########.#..........#............#..#...............
...........###.#..#............#..........#.#..............................................###.................................#.....................................................................#.................................###..............................................#.#..........#............#..#.###...........
.............#.#..#............#........#####................................................#.................................#.....................................................................#.................................#................................................#####........#............#..#.#.............
...........#.######............####.....#....................................................#.................................#####.............................................................#####.................................#....................................................#.....####............######.#...........
..........##......#...............#.....#....................................................#.....................................#.............................................................#.....................................#....................................................#.....#...............#......##..........
...........##.....#...............#.....#....................................................#.....................................#.............................................................#.....................................#....................................................#.....#...............#.....##...........
.........#..#####.#...............#.....#....................................................#.....................................#.............................................................#.....................................#....................................................#.....#...............#.#####..#.........
.........##.....#.#...............#.....#....................................................#.....................................#.####...................................................####.#.....................................#....................................................#.....#...............#.#.....##.........
..........##....###...........#####.....#....................................................#.....................................#.#..#...................................................#..#.#.....................................#....................................................#.....#####...........###....##..........
...........#....#.............#.........#....................................................#.....................................###..#...................................................#..###.....................................#....................................................#.........#.............#....#...........
........#########...........###.........#....................................................#..........................................######.........................................######..........................................#....................................................#.........###...........#########........
................#...........#...........#....................................................#...............................................#.........................................#...............................................#....................................................#...........#...........#................
.......#........#...........#...........#....................................................#...............................................#.........................................#...............................................#....................................................#...........#...........#........#.......
.......##.......#......######...........###..................................................#...............................................#.........................................#...............................................#..................................................###...........######......#.......##.......
........##......#......#..................#..................................................#...............................................#.........................................#...............................................#..................................................#..................#......#......##........
.........#......#......#..................#..................................................#...............................................#.........................................#...............................................#..................................................#..................#......#......#.........
.........##.....#.....##..................#..................................................#...............................................#.........................................#...............................................#..................................................#..................##.....#.....##.........
......#...###...#######...................###................................................#...............................................#.........................................#...............................................#................................................###...................#######...###...#......
......##....#...#...........................##...............................................#...............................................#.........................................#...............................................#...............................................##...........................#...#....##......
.......##...#####............................###.............................................#...............................................#.........................................#...............................................#.............................................###............................#####...##.......
........###....................................#.............................................#...........######..............................#.........................................#..............................######...........#.............................................#....................................###........
.....#....#....................................##..#########.................................#..........##....#..............................#########.........................#########..............................#....##..........#.................................#########..##....................................#....#.....
.....##...#.....................................##.#.......#.................................#....#######.....#......................................#.........................#......................................#.....#######....#.................................#.......#.##.....................................#...##.....
......##..#......................................#.#.......#.................................###..#...........#......................................#.........................#......................................#...........#..###.................................#.......#.#......................................#..##......
.......#..#......................................###.......#...................................#..#...........#######................................#.........................#................................#######...........#..#...................................#.......###......................................#..#.......
.....###..#................................................#...................................####.................#................................#.........................#................................#.................####...................................#................................................#..###.....
.......#..#................................................#......................................................###................................##.......................##................................###......................................................#................................................#..#.......
....#..##.#................................................#......................................................#...................................##.....................##...................................#......................................................#................................................#.##..#....
....##..###................................................#......................................................#....................................#.....................#....................................#......................................................#................................................###..##....
.....##...#................................................#......................................................####.................................#.....................#.................................####......................................................#................................................#...##.....
......#####........................................######..#.........................................................#.................................#.....................#.................................#.........................................................#..######........................................#####......
......#............................................#....#..#.........................................................#.................................#.....................#.................................#.........................................................#..#....#............................................#......
......#............................................#....####.........................................................#.................................#.....................#.................................#.........................................................####....#............................................#......
....#####...####.....####..........................#.................................................................#.................................#.....................#.................................#.................................................................#..........................####.....####...#####....
....#...##..#..#.....#..#..........................#.................................................................############......................#.....................#......................############.................................................................#..........................#..#.....#..#..##...#....
...##....##.#..#######..#..........................#............................................................................#......................#.....................#......................#............................................................................#..........................#..#######..#.##....##...
..........###...........#..##########.......########............................................................................#......................#.....................#......................#............................................................................########.......##########..#...........###..........
............#...........#.##........#.......#...................................................................................#......................#.....................#......................#...................................................................................#.......#........##.#...........#............
..........###...........#.#.........####....#...................................................................................#......................#.....................#......................#...................................................................................#....####.........#.#...........###..........
..#.......#.........#######............##...#...................................................................................#......................#.....................#......................#...................................................................................#...##............#######.........#.......#..
..##......#.........#...................#####...................................................................................#......................#.....................#......................#...................................................................................#####...................#.........#......##..
...##.#####.........#...........................................................................................................#......................######...........######......................#...........................................................................................................#.........#####.##...
....#.#.............#...........................................................................................................######......................#...........#......................######...........................................................................................................#.............#.#....
....#.#.............###..............................................................................................................##.....................#...........#.....................##..............................................................................................................###.............#.#....
....###...............#...............................................................................................................###############.......#...........#.......###############...............................................................................................................#...............###....
...##.................#.............................................................................................................................#.......#...........#.......#.............................................................................................................................#.................##...
..##..................#.............................................................................................................................#.......#...........#.......#.............................................................................................................................#..................##..
.##...................#####.........................................................................................................................#.......#############.......#.........................................................................................................................#####...................##.
.#........................#.........................................................................................................................#.............#.............#.........................................................................................................................#........................#.
...###....................#.........................................................................................................................#######.......#.......#######.........................................................................................................................#....................###...
..##.##.............####..#...............................................................................................................................#.......#.......#...............................................................................................................................#..####.............##.##..
.##...###...........#..#..#...............................................................................................................................#.......#.......#...............................................................................................................................#..#..#...........###...##.
.#......#......######..####...............................................................................................................................#.......#.......#...............................................................................................................................####..######......#......#.
##......##.....#..........................................................................................................................................#.......#.......#..........................................................................................................................................#.....##......##
#........#######..........................................................................................................................................#.......#.......#..........................................................................................................................................#######........#
..........................................................................................................................................................#################..........................................................................................................................................................
#........#######..........................................................................................................................................#.......#.......#..........................................................................................................................................#######........#
##......##.....#..........................................................................................................................................#.......#.......#..........................................................................................................................................#.....##......##
.#......#......######..####...............................................................................................................................#.......#.......#...............................................................................................................................####..######......#......#.
.##...###...........#..#..#...............................................................................................................................#.......#.......#...............................................................................................................................#..#..#...........###...##.
..##.##.............####..#...............................................................................................................................#.......#.......#...............................................................................................................................#..####.............##.##..
...###....................#.........................................................................................................................#######.......#.......#######.........................................................................................................................#....................###...
.#........................#.........................................................................................................................#.............#.............#.........................................................................................................................#........................#.
.##...................#####.........................................................................................................................#.......#############.......#.........................................................................................................................#####...................##.
..##..................#.............................................................................................................................#.......#...........#.......#.............................................................................................................................#..................##..
...##.................#.............................................................................................................................#.......#...........#.......#.............................................................................................................................#.................##...
....###...............#...............................................................................................................###############.......#...........#.......###############...............................................................................................................#...............###....
....#.#.............###..............................................................................................................##.....................#...........#.....................##..............................................................................................................###.............#.#....
....#.#.............#...........................................................................................................######......................#...........#......................######...........................................................................................................#.............#.#....
...##.#####.........#...........................................................................................................#......................######...........######......................#...........................................................................................................#.........#####.##...
..##......#.........#...................#####...................................................................................#......................#.....................#......................#...................................................................................#####...................#.........#......##..
..#.......#.........#######............##...#...................................................................................#......................#.....................#......................#...................................................................................#...##............#######.........#.......#..
..........###...........#.#.........####....#...................................................................................#......................#.....................#......................#...................................................................................#....####.........#.#...........###..........
............#...........#.##........#.......#...................................................................................#......................#.....................#......................#...................................................................................#.......#........##.#...........#............
..........###...........#..##########.......########............................................................................#......................#.....................#......................#............................................................................########.......##########..#...........###..........
...##....##.#..#######..#..........................#............................................................................#......................#.....................#......................#............................................................................#..........................#..#######..#.##....##...
....#...##..#..#.....#..#..........................#.................................................................############......................#.....................#......................############.................................................................#..........................#..#.....#..#..##...#....
....#####...####.....####..........................#.................................................................#.................................#.....................#.................................#.................................................................#..........................####.....####...#####....
......#............................................#....####.........................................................#.................................#.....................#.................................#.........................................................####....#............................................#......
......#............................................#....#..#.........................................................#.................................#.....................#.................................#.........................................................#..#....#............................................#......
......#####........................................######..#.........................................................#.................................#.....................#.................................#.........................................................#..######........................................#####......
.....##...#................................................#......................................................####.................................#.....................#.................................####......................................................#................................................#...##.....
....##..###................................................#......................................................#....................................#.....................#....................................#......................................................#................................................###..##....
....#..##.#................................................#......................................................#...................................##.....................##...................................#......................................................#................................................#.##..#....
.......#..#................................................#......................................................###................................##.......................##................................###......................................................#................................................#..#.......
.....###..#................................................#...................................####.................#................................#.........................#................................#.................####...................................#................................................#..###.....
.......#..#......................................###.......#...................................#..#...........#######................................#.........................#................................#######...........#..#...................................#.......###......................................#..#.......
......##..#......................................#.#.......#.................................###..#...........#......................................#.........................#......................................#...........#..###.................................#.......#.#......................................#..##......
.....##...#.....................................##.#.......#.................................#....#######.....#......................................#.........................#......................................#.....#######....#.................................#.......#.##.....................................#...##.....
.....#....#....................................##..#########.................................#..........##....#..............................#########.........................#########..............................#....##..........#.................................#########..##....................................#....#.....
........###....................................#.............................................#...........######..............................#.........................................#..............................######...........#.............................................#....................................###........
.......##...#####............................###.............................................#...............................................#.........................................#...............................................#.............................................###............................#####...##.......
......##....#...#...........................##...............................................#...............................................#.........................................#...............................................#...............................................##...........................#...#....##......
......#...###...#######...................###................................................#...............................................#.........................................#...............................................#................................................###...................#######...###...#......
.........##.....#.....##..................#..................................................#...............................................#.........................................#...............................................#..................................................#..................##.....#.....##.........
.........#......#......#..................#..................................................#...............................................#.........................................#...............................................#..................................................#..................#......#......#.........
........##......#......#..................#..................................................#...............................................#.........................................#...............................................#..................................................#..................#......#......##........
.......##.......#......######...........###..................................................#...............................................#.........................................#...............................................#..................................................###...........######......#.......##.......
.......#........#...........#...........#....................................................#...............................................#.........................................#...............................................#....................................................#...........#...........#........#.......
................#...........#...........#....................................................#...............................................#.........................................#...............................................#....................................................#...........#...........#................
........#########...........###.........#....................................................#..........................................######.........................................######..........................................#....................................................#.........###...........#########........
...........#....#.............#.........#....................................................#.....................................###..#...................................................#..###.....................................#....................................................#.........#.............#....#...........
..........##....###...........#####.....#....................................................#.....................................#.#..#...................................................#..#.#.....................................#....................................................#.....#####...........###....##..........
.........##.....#.#...............#.....#....................................................#.....................................#.####...................................................####.#.....................................#....................................................#.....#...............#.#.....##.........
.........#..#####.#...............#.....#....................................................#.....................................#.............................................................#.....................................#....................................................#.....#...............#.#####..#.........
...........##.....#...............#.....#....................................................#.....................................#.............................................................#.....................................#....................................................#.....#...............#.....##...........
..........##......#...............#.....#....................................................#.....................................#.............................................................#.....................................#....................................................#.....#...............#......##..........
...........#.######............####.....#....................................................#.................................#####.............................................................#####.................................#....................................................#.....####............######.#...........
.............#.#..#............#........#####................................................#.................................#.....................................................................#.................................#................................................#####........#............#..#.#.............
...........###.#..#............#..........#.#..............................................###.................................#.....................................................................#.................................###..............................................#.#..........#............#..#.###...........
...............#..#............#..........#.########.......................................#...................................#.....................................................................#...................................#.......................................########.#..........#............#..#...............
...............#..#............#..........#........#.......................................#...................................#.....................................................................#...................................#.......................................#........#..........#............#..#...............
...............#..#............#..........#........####....................................#...................................##...................................................................##...................................#....................................####........#..........#............#..#...............
..............##..#............#......#####...........#....................................#....................................##.................................................................##....................................#....................................#...........#####......#............#..##..............
.............##..##............####...#...............#....................................#.....................................#.................................................................#.....................................#....................................#...............#...####............##..##.............
.............#..##................#...#...............#....................................#.....................................#.................................................................#.....................................#....................................#...............#...#................##..#.............
...............##.................#####...............#..............................#######.....................................#.................................................................#.....................................#######..............................#...............#####.................##...............
..............##....................#.................#######.......................##...........................................#.................................................................#...........................................##.......................#######.................#....................##..............
...............#..###.............###.......................#.......................#............................................#.................................................................#............................................#.......................#.......................###.............###..#...............
.................##.#.............#.........................#.......................#............................................####...........................................................####............................................#.......................#.........................#.............#.##.................
................##..#####.......###.........................###.....................#...............................................#...........................................................#...............................................#.....................###.........................###.......#####..##................
................#.......#.......#.............................#.....................#...............................................#...........................................................#...............................................#.....................#.............................#.......#.......#................
.....................############.............................##..................###.............................................###...........................................................###.............................................###..................##.............................############.....................
....................##..#......................................##.................#...............................................#...............................................................#...............................................#.................##......................................#..##....................
...................##...#.......................................######.........####.........................#######################...............................................................#######################.........................####.........######.......................................#...##...................
..................##....#............................................#.........#............................#...........................................................................................................#............................#.........#............................................#....##..................
...................#..###............................................#.........#.....................########...........................................................................................................########.....................#.........#............................................###..#...................
.....................##.#............................................#....######.....................#.........................................................................................................................#.....................######....#............................................#.##.....................
....................##..#............................................#...##..........................#.........................................................................................................................#..........................##...#............................................#..##....................
....................#..##............................................#####...........................#.........................................................................................................................#...........................#####............................................##..#....................
......................##....................####.....................#...............................#.........................................................................................................................#...............................#.....................####....................##......................
.....................##.....................#..#.....................#...............................#.........................................................................................................................#...............................#.....................#..#.....................##.....................
............................................#..#####......############..............................##.........................................................................................................................##..............................############......#####..#............................................
..........................###........########..#...#......#....................................######...........................................................................................................................######....................................#......#...#..########........###..........................
.........................##.#.......##.........#...########....................................#.....................................................................................................................................#....................................########...#.........##.......#.##.........................
........................##..#.....###..........#.............................................###.....................................................................................................................................###.............................................#..........###.....#..##........................
........................#...#####.#............#.............................................#.........................................................................................................................................#.............................................#............#.#####...#........................
..............................#.#.#............####..........................................#.........................................................................................................................................#..........................................####............#.#.#..............................
.............................##.#.#...............#.......................................####.........................................................................................................................................####.......................................#...............#.#.##.............................
............................##..###...............#.......................................#...............................................................................................................................................#.......................................#...............###..##............................
...........................##..##.#...............#.......................................#...............................................................................................................................................#.......................................#...............#.##..##...........................
...........................#..##..#...............#.......................................#...............................................................................................................................................#.......................................#...............#..##..#...........................
..............................#...#...............#.......................................#...............................................................................................................................................#.......................................#...............#...#..............................
..............................#...######..........#......................................##...............................................................................................................................................##......................................#..........######...#..............................
..............................##..#....#..........#.....................................##.................................................................................................................................................##.....................................#..........#....#..##..............................
.................................##....#..........#.....................................#...................................................................................................................................................#.....................................#..........#....##.................................
...............................###...###..........#.....................................#...................................................................................................................................................#.....................................#..........###...###...............................
................................#....#............#.....................................#...................................................................................................................................................#.....................................#............#....#................................
.....................................#............#..................................#########.........................................................................................................................................#########..................................#............#.....................................
.....................................#.....###....#..................................#.......#.........................................................................................................................................#.......#..................................#....###.....#.....................................
....................................##.....#.#....#..................................#.......#.........................................................................................................................................#.......#..................................#....#.#.....##....................................
...................................##......#.#....#..................................#.......#.........................................................................................................................................#.......#..................................#....#.#......##...................................
...................................#.....###.######..................................#.......#.........................................................................................................................................#.......#..................................######.###.....#...................................
.........................................#........#..................................#.......##.......................................................................................................................................##.......#..................................#........#.........................................
.........................................###......#..................................#........##.....................................................................................................................................##........#..................................#......###.........................................
...........................................#......#..................................#.........###.................................................................................................................................###.........#..................................#......#...........................................
..........................................####....####...............................#...........#.................................................................................................................................#...........#...............................####....####..........................................
.........................................##..#.......#...............................#...........####...........................................................................................................................####...........#...............................#.......#..##.........................................
........................................##..##.......#...............................#..............#...........................############.............................................############...........................#..............#...............................#.......##..##........................................
...........................................##........#.............................###..............#...........................#..........#.............................................#..........#...........................#..............###.............................#........##...........................................
..........................................##.........#.............................#................#...........................#..........#.............................................#..........#...........................#................#.............................#.........##..........................................
...........................................#...###...#.............................#................#...........................#........###.............................................###........#...........................#................#.............................#...###...#...........................................
..............................................##.#..##.............................#................#...........................#........#.................................................#........#...........................#................#.............................##..#.##..............................................
.............................................##..####..............................#................######......................#........#.................................................#........#......................######................#..............................####..##.............................................
.............................................#..##.....#######.....................#.....................#......................#........#.................................................#........#......................#.....................#.....................#######.....##..#.............................................
...............................................##.....##.....#.....................#.....................#......................#........#.................................................#........#......................#.....................#.....................#.....##.....##...............................................
...............................................#......#......#.....................###...................###....................####.....#######.....................................#######.....####....................###...................###.....................#......#......#...............................................
......................................................#......####################....#.....................#.......................#...........#.....................................#...........#.......................#.....................#....####################......#......................................................
.....................................................####........#..............#....#.....................#.....................###...........#.....................................#...........###.....................#.....................#....#..............#........####.....................................................
....................................................##..#........#..............#....#.....................#....................##.............#.....................................#.............##....................#.....................#....#..............#........#..##....................................................
...................................................##..##........#..............########...................#..................###..............#.....................................#..............###..................#...................########..............#........##..##...................................................
......................................................##.........#.....................#...................#..................#................#.....................................#................#..................#...................#.....................#.........##......................................................
.....................................................##....###...####..................#...................#.................##................#.....................................#................##.................#...................#..................####...###....##.....................................................
..........................................................##.#......#...............####...................###..............##.................#####.............................#####.................##..............###...................####...............#......#.##..........................................................
........................................................###..###.####...............#........................#..............#......................#.............................#......................#..............#........................#...............####.###..###........................................................
.........................................................#..##.#.#..................#...................######..........#####......................#.............................#......................#####..........######...................#..................#.#.##..#.........................................................
...........................................................##..###..................#...................#....#..........#..........................#.............................#..........................#..........#....#...................#..................###..##...........................................................
...........................................................#........................#...................#....############.........................##.............................##.........................############....#...................#........................#...........................................................
.......................................................................####.........#...................#........................................##...............................##........................................#...................#.........####.......................................................................
.......................................................................#..#.........#................####........................................#.................................#........................................####................#.........#..#.......................................................................
...................................................................#####..#........##................#...........................................#.................................#...........................................#................##........#..#####...................................................................
..................................................................##......#.......##...............###.........................................###.................................###.........................................###...............##.......#......##..................................................................
.................................................................##.......#.......#................#.#.........................................#.....................................#.........................................#.#................#.......#.......##.................................................................
........................................................................###########..............###.###......######...........................#.....................................#...........................######......###.###..............###########........................................................................
.......................................................................##.....#..................#.....#......#....#...........................#.....................................#...........................#....#......#.....#..................#.....##.......................................................................
......................................................................##.....#####.............###.....#......#....#...........................#.....................................#...........................#....#......#.....###.............#####.....##......................................................................
.......................................................................#.#..##...#.............#.......########....#...........................#.....................................#...........................#....########.......#.............#...##..#.#.......................................................................
.........................................................................####..###.............#...................###.........................#.....................................#.........................###...................#.............###..####.........................................................................
..............................................................................##.#.............#.....................#.........................#.....................................#.........................#.....................#.............#.##..............................................................................
.............................................................................##..####..........#.....................####......................#.....................................#......................####.....................#..........####..##.............................................................................
............................................................................##......#..........#........................#......................##...................................##......................#........................#..........#......##............................................................................
...................................................................................##..........#........................#.......................###.......######.....######.......###.......................#........................#..........##...................................................................................
..................................................................................##...........#........................#.........................#.......#....#.....#....#.......#.........................#........................#...........##..................................................................................
.................................................................................##.....##########......................#...................#######.......#....#.....#....#.......#######...................#......................##########.....##.................................................................................
.......................................................................................##..#...#.#......................####................#.....#.......#..###.....###..#.......#.....#................####......................#.#...#..##.......................................................................................
......................................................................................##..##...#.#.........................##...............#.....#...#####..#.........#..#####...#.....#...............##.........................#.#...##..##......................................................................................
......................................................................................#..##...##.#..........................#...............###...#...#......#.........#......#...#...###...............#..........................#.##...##..#......................................................................................
........................................................................................##...##..###........................#.................#...#####......###.....###......#####...#.................#........................###..##...##........................................................................................
...........................................................................................###.....#........................#.................#................#.....#................#.................#........................#.....###...........................................................................................
............................................................................................#.....##...#############........#.................#................#.....#................#.................#........#############...##.....#............................................................................................
.................................................................................................##...##......#....#........#.................#................#.....#................#.................#........#....#......##...##.................................................................................................
................................................................................................##...##.......#..##############...............#................#.....#................#...............##############..#.......##...##................................................................................................
...................................................................................................###..#######..#...#........#.............###................###.###................###.............#........#...#..#######..###...................................................................................................
....................................................................................................#..##.....#..#...#........#.............#....................#.#....................#.............#........#...#..#.....##..#....................................................................................................
......................................................................................................##....###..#...#........#.............#....................#.#....................#.............#........#...#..###....##......................................................................................................
............................................................................................................#...##...#......###.............######...............#.#...............######.............###......#...##...#............................................................................................................
............................................................................................................#.###..###......#..................#.#...............#.#...............#.#..................#......###..###.#............................................................................................................
...............................................................................................................#..##.#.....##..###########....##.####............#.#............####.##....###########..##.....#.##..#...............................................................................................................
.................................................................................................................##..#...###...#.......#.#...##.....#...........##.##...........#.....##...#.#.......#...###...#..##.................................................................................................................
.....................................................................................................................#..##....##......##.#..##......#.........###...###.........#......##..#.##......##....##..#.....................................................................................................................
.......................................................................................................................##....##...#####..#..#.......#.........#.......#.........#.......#..#..#####...##....##.......................................................................................................................
............................................................................................................................##...##.#...#####.......####.....##.......##.....####.......#####...#.##...##............................................................................................................................
................................................................................................................................##..#..##...#..........#....##.........##....#..........#...##..#..##................................................................................................................................
......................................................................................................................................##....###.....#####...#...........#...#####.....###....##......................................................................................................................................
..............................................................................................................................................#....##...##..##.........##..##...##....#..............................................................................................................................................
..................................................................................................................................................##.....##..##.......##..##.....##..................................................................................................................................................
..........................................................................................................................................................##..###...###..##..........................................................................................................................................................
................................................................................................................................................................##.##................................................................................................................................................................


==> solution/6/Z.txt <==
38 38
............##.##....##.##............
............#...#....#...#............
............#...#....#...#............
..........#.#.#.#....#.#.#.#..........
..........#.#.#.#....#.#.#.#..........
..........#.#.#.#....#.#.#.#..........
.........##.#####....#####.##.........
..........#.#............#.#..........
..........#.#............#.#..........
......#...#.#............#.#...#......
...################################...
..........#................#..........
###########................###########
#.....#...#................#...#.....#
...####...#................#...####...
#.....#...#................#...#.....#
#######...#................#...#######
..........#................#..........
..........#................#..........
..........#................#..........
..........#................#..........
#######...#................#...#######
#.....#...#................#...#.....#
...####...#................#...####...
#.....#...#................#...#.....#
###########................###########
..........#................#..........
...##########............##########...
......#...#.#............#.#...#......
..........#.#............#.#..........
..........#.#............#.#..........
.........##.#####....#####.##.........
..........#.#.#.#....#.#.#.#..........
..........#.#.#.#....#.#.#.#..........
..........#.#.#.#....#.#.#.#..........
............#...#....#...#............
............#...#....#...#............
............##.##....##.##............

